A quantitative description of comet 67P's dust and gas production remains enigmatic

The mechanism of dust emission from a cometary nucleus is still an open question and thermophysical models have problems reproducing outgassing and dust productions rates simultaneously. In this study, we investigate the capabilities of a rather simple thermophysical model to match observations from Rosetta instruments at comet 67P/Churyumov-Gerasimenko and the influence of model variations. We assume a macro-porous surface structure composed of pebbles and investigate the influence of different model assumptions. Besides the scenario in which dust layers are ejected when the vapour pressure overcomes the tensile strength, we use artificial ejection mechanisms, depending on ice-depletion of layers. We find that dust activity following the pressure criterion is only possible for reduced tensile strength values or reduced gas diffusivity and is inconsistent with observed outgassing rates, because activity is driven by CO$_2$. Only when we assume that dust activity is triggered when the layer is completely depleted in H$_2$O, the ratio of CO$_2$ to H$_2$O outgassing rates is in the expected order of magnitude. However, the dust-to-H$_2$O ratio is never reproduced. Only with decreased gas diffusivity, the slope of the H$_2$O outgassing rate is matched, however absolute values are too low. To investigate maximum reachable pressures, we adapted our model equivalent to a gas-impermeable dust structure. Here, pressures exceeding the tensile strength by orders of magnitude are possible. Maximum activity distances of $3.1 \,\mathrm{au}$, $8.2 \,\mathrm{au}$, and $74 \,\mathrm{au}$ were estimated for H$_2$O-, CO$_2$-, and CO-driven activity of $1 \,\mathrm{cm}$-sized dust, respectively. In conclusion, the mechanism behind dust emission remains unclear.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
